Room Temperature Amplification of Terahertz Radiation by Grating-Gate Graphene Structures

We report on experimental studies of terahertz (THz) radiation transmission through grating-gate graphene-channel transistor nanostructures and demonstrate room temperature THz radiation amplification stimulated by current-driven plasmon excitations. Specifically, with increase of the direct current (dc) under periodic charge density modulation, we observe a strong red shift of the resonant THz plasmon absorption, its complete bleaching, followed by the amplification and blue shift of the resonant plasmon frequency. Our results are, to the best of our knowledge, the first experimental observation of energy transfer from dc current to plasmons leading to THz amplification. We present a simple model allowing for the phenomenological description of the observed amplification phenomena. This model shows that in the presence of dc current the radiation-induced correction to dissipation is sensitive to the phase shift between THz oscillations of carrier density and drift velocity, and with increase of the current becomes negative, leading to amplification. The experimental results of this work as all obtained at room temperature, pave the way towards the new 2D plasmons based, voltage tuneable THz radiation amplifiers.

==> bibitem.txt <==
\begin{comment}

\begin{thebibliography}{78}%
\makeatletter
\providecommand \@ifxundefined [1]{%
 \@ifx{#1\undefined}
}%
\providecommand \@ifnum [1]{%
 \ifnum #1\expandafter \@firstoftwo
 \else \expandafter \@secondoftwo
 \fi
}%
\providecommand \@ifx [1]{%
 \ifx #1\expandafter \@firstoftwo
 \else \expandafter \@secondoftwo
 \fi
}%
\providecommand \natexlab [1]{#1}%
\providecommand \enquote  [1]{``#1''}%
\providecommand \bibnamefont  [1]{#1}%
\providecommand \bibfnamefont [1]{#1}%
\providecommand \citenamefont [1]{#1}%
\providecommand \href@noop [0]{\@secondoftwo}%
\providecommand \href [0]{\begingroup \@sanitize@url \@href}%
\providecommand \@href[1]{\@@startlink{#1}\@@href}%
\providecommand \@@href[1]{\endgroup#1\@@endlink}%
\providecommand \@sanitize@url [0]{\catcode `\\12\catcode `\$12\catcode
  `\&12\catcode `\#12\catcode `\^12\catcode `\_12\catcode `\%12\relax}%
\providecommand \@@startlink[1]{}%
\providecommand \@@endlink[0]{}%
\providecommand \url  [0]{\begingroup\@sanitize@url \@url }%
\providecommand \@url [1]{\endgroup\@href {#1}{\urlprefix }}%
\providecommand \urlprefix  [0]{URL }%
\providecommand \Eprint [0]{\href }%
\providecommand \doibase [0]{https://doi.org/}%
\providecommand \selectlanguage [0]{\@gobble}%
\providecommand \bibinfo  [0]{\@secondoftwo}%
\providecommand \bibfield  [0]{\@secondoftwo}%
\providecommand \translation [1]{[#1]}%
\providecommand \BibitemOpen [0]{}%
\providecommand \bibitemStop [0]{}%
\providecommand \bibitemNoStop [0]{.\EOS\space}%
\providecommand \EOS [0]{\spacefactor3000\relax}%
\providecommand \BibitemShut  [1]{\csname bibitem#1\endcsname}%
\let\auto@bib@innerbib\@empty
%</preamble>
\bibitem [{\citenamefont {Chaplik}(1972)}]{Chaplik1972}
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {A.~V.}\ \bibnamefont
  {Chaplik}},\ }\href@noop {} {\bibfield  {journal} {\bibinfo  {journal} {Sov.
  Phys. JETP}\ }\textbf {\bibinfo {volume} {35}},\ \bibinfo {pages} {395}
  (\bibinfo {year} {1972})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Allen}\ \emph {et~al.}(1977)\citenamefont {Allen},
  \citenamefont {Tsui},\ and\ \citenamefont {Logan}}]{Allen1977a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {S.~J.}\ \bibnamefont
  {Allen}}, \bibinfo {author} {\bibfnamefont {D.~C.}\ \bibnamefont {Tsui}},\
  and\ \bibinfo {author} {\bibfnamefont {R.~A.}\ \bibnamefont {Logan}},\ }\href
  {https://doi.org/10.1103/PhysRevLett.38.980} {\bibfield  {journal} {\bibinfo
  {journal} {Phys. Rev. Letters}\ }\textbf {\bibinfo {volume} {38}},\ \bibinfo
  {pages} {980} (\bibinfo {year} {1977})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Theis}\ \emph {et~al.}(1977)\citenamefont {Theis},
  \citenamefont {Kotthaus},\ and\ \citenamefont {Stiles}}]{Theis1977a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {T.}~\bibnamefont
  {Theis}}, \bibinfo {author} {\bibfnamefont {J.}~\bibnamefont {Kotthaus}},\
  and\ \bibinfo {author} {\bibfnamefont {P.}~\bibnamefont {Stiles}},\ }\href
  {https://doi.org/10.1016/0038-1098(77)90205-8} {\bibfield  {journal}
  {\bibinfo  {journal} {Solid State Communications}\ }\textbf {\bibinfo
  {volume} {24}},\ \bibinfo {pages} {273} (\bibinfo {year} {1977})}\BibitemShut
  {NoStop}%
\bibitem [{\citenamefont {Tsui}\ \emph {et~al.}(1978)\citenamefont {Tsui},
  \citenamefont {Allen}, \citenamefont {Logan}, \citenamefont {Kamgar},\ and\
  \citenamefont {Coppersmith}}]{Tsui1978}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {D.}~\bibnamefont
  {Tsui}}, \bibinfo {author} {\bibfnamefont {S.}~\bibnamefont {Allen}},
  \bibinfo {author} {\bibfnamefont {R.}~\bibnamefont {Logan}}, \bibinfo
  {author} {\bibfnamefont {A.}~\bibnamefont {Kamgar}},\ and\ \bibinfo {author}
  {\bibfnamefont {S.}~\bibnamefont {Coppersmith}},\ }\href
  {https://doi.org/10.1016/0039-6028(78)90520-4} {\bibfield  {journal}
  {\bibinfo  {journal} {Surface Science}\ }\textbf {\bibinfo {volume} {73}},\
  \bibinfo {pages} {419} (\bibinfo {year} {1978})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Theis}\ \emph {et~al.}(1978)\citenamefont {Theis},
  \citenamefont {Kotthaus},\ and\ \citenamefont {Stiles}}]{Theis1978}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {T.}~\bibnamefont
  {Theis}}, \bibinfo {author} {\bibfnamefont {J.}~\bibnamefont {Kotthaus}},\
  and\ \bibinfo {author} {\bibfnamefont {P.}~\bibnamefont {Stiles}},\ }\href
  {https://doi.org/10.1016/0038-1098(78)90773-1} {\bibfield  {journal}
  {\bibinfo  {journal} {Solid State Communications}\ }\textbf {\bibinfo
  {volume} {26}},\ \bibinfo {pages} {603} (\bibinfo {year} {1978})}\BibitemShut
  {NoStop}%
\bibitem [{\citenamefont {Theis}(1980)}]{Theis1980}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {T.~N.}\ \bibnamefont
  {Theis}},\ }\href {https://doi.org/10.1016/0039-6028(80)90533-6} {\bibfield
  {journal} {\bibinfo  {journal} {Surface Science}\ }\textbf {\bibinfo {volume}
  {98}},\ \bibinfo {pages} {515} (\bibinfo {year} {1980})}\BibitemShut
  {NoStop}%
\bibitem [{\citenamefont {Tsui}\ \emph {et~al.}(1980)\citenamefont {Tsui},
  \citenamefont {Gornik},\ and\ \citenamefont {Logan}}]{Tsui1980a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {D.}~\bibnamefont
  {Tsui}}, \bibinfo {author} {\bibfnamefont {E.}~\bibnamefont {Gornik}},\ and\
  \bibinfo {author} {\bibfnamefont {R.}~\bibnamefont {Logan}},\ }\href
  {https://doi.org/10.1016/0038-1098(80)91043-1} {\bibfield  {journal}
  {\bibinfo  {journal} {Solid State Communications}\ }\textbf {\bibinfo
  {volume} {35}},\ \bibinfo {pages} {875} (\bibinfo {year} {1980})}\BibitemShut
  {NoStop}%
\bibitem [{\citenamefont {Dyakonov}\ and\ \citenamefont
  {Shur}(1993)}]{Dyakonov1993a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {M.}~\bibnamefont
  {Dyakonov}}\ and\ \bibinfo {author} {\bibfnamefont {M.}~\bibnamefont
  {Shur}},\ }\href@noop {} {\bibfield  {journal} {\bibinfo  {journal} {Phys.
  Rev. Letters}\ }\textbf {\bibinfo {volume} {71}},\ \bibinfo {pages} {2465}
  (\bibinfo {year} {1993})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Dyakonov}\ and\ \citenamefont
  {Shur}(1996)}]{Dyakonov1996DetectionFluid}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {M.}~\bibnamefont
  {Dyakonov}}\ and\ \bibinfo {author} {\bibfnamefont {M.}~\bibnamefont
  {Shur}},\ }\href {https://doi.org/10.1109/16.485650} {\bibfield  {journal}
  {\bibinfo  {journal} {IEEE Transactions on Electron Devices}\ }\textbf
  {\bibinfo {volume} {43}},\ \bibinfo {pages} {380} (\bibinfo {year}
  {1996})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Hirakawa}\ \emph {et~al.}(1995)\citenamefont
  {Hirakawa}, \citenamefont {Yamanaka}, \citenamefont {Grayson},\ and\
  \citenamefont {Tsui}}]{Hirakawa1995}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {K.}~\bibnamefont
  {Hirakawa}}, \bibinfo {author} {\bibfnamefont {K.}~\bibnamefont {Yamanaka}},
  \bibinfo {author} {\bibfnamefont {M.}~\bibnamefont {Grayson}},\ and\ \bibinfo
  {author} {\bibfnamefont {D.~C.}\ \bibnamefont {Tsui}},\ }\href
  {https://doi.org/10.1063/1.114333} {\bibfield  {journal} {\bibinfo  {journal}
  {Applied Physics Letters}\ }\textbf {\bibinfo {volume} {67}},\ \bibinfo
  {pages} {2326} (\bibinfo {year} {1995})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Knap}\ \emph {et~al.}(2004)\citenamefont {Knap},
  \citenamefont {Lusakowski}, \citenamefont {Parenty}, \citenamefont
  {Bollaert}, \citenamefont {Cappy}, \citenamefont {Popov},\ and\ \citenamefont
  {Shur}}]{Knap2004TerahertzTransistors}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {W.}~\bibnamefont
  {Knap}}, \bibinfo {author} {\bibfnamefont {J.}~\bibnamefont {Lusakowski}},
  \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Parenty}}, \bibinfo
  {author} {\bibfnamefont {S.}~\bibnamefont {Bollaert}}, \bibinfo {author}
  {\bibfnamefont {A.}~\bibnamefont {Cappy}}, \bibinfo {author} {\bibfnamefont
  {V.~V.}\ \bibnamefont {Popov}},\ and\ \bibinfo {author} {\bibfnamefont
  {M.~S.}\ \bibnamefont {Shur}},\ }\href {https://doi.org/10.1063/1.1689401}
  {\bibfield  {journal} {\bibinfo  {journal} {Applied Physics Letters}\
  }\textbf {\bibinfo {volume} {84}},\ \bibinfo {pages} {2331} (\bibinfo {year}
  {2004})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Lusakowski}\ \emph {et~al.}(2005)\citenamefont
  {Lusakowski}, \citenamefont {Knap}, \citenamefont {Dyakonova}, \citenamefont
  {Varani}, \citenamefont {Mateos}, \citenamefont {Gonzalez}, \citenamefont
  {Roelens}, \citenamefont {Bollaert}, \citenamefont {Cappy},\ and\
  \citenamefont {Karpierz}}]{Lusakowski2005VoltageTransistor}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {J.}~\bibnamefont
  {Lusakowski}}, \bibinfo {author} {\bibfnamefont {W.}~\bibnamefont {Knap}},
  \bibinfo {author} {\bibfnamefont {N.}~\bibnamefont {Dyakonova}}, \bibinfo
  {author} {\bibfnamefont {L.}~\bibnamefont {Varani}}, \bibinfo {author}
  {\bibfnamefont {J.}~\bibnamefont {Mateos}}, \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Gonzalez}}, \bibinfo {author} {\bibfnamefont
  {Y.}~\bibnamefont {Roelens}}, \bibinfo {author} {\bibfnamefont
  {S.}~\bibnamefont {Bollaert}}, \bibinfo {author} {\bibfnamefont
  {A.}~\bibnamefont {Cappy}},\ and\ \bibinfo {author} {\bibfnamefont
  {K.}~\bibnamefont {Karpierz}},\ }\href {https://doi.org/10.1063/1.1861140}
  {\bibfield  {journal} {\bibinfo  {journal} {Journal of Applied Physics}\
  }\textbf {\bibinfo {volume} {97}},\ \bibinfo {pages} {064307} (\bibinfo
  {year} {2005})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Dyakonova}\ \emph {et~al.}(2005)\citenamefont
  {Dyakonova}, \citenamefont {Teppe}, \citenamefont {{\L}usakowski},
  \citenamefont {Knap}, \citenamefont {Levinshtein}, \citenamefont {Dmitriev},
  \citenamefont {Shur}, \citenamefont {Bollaert},\ and\ \citenamefont
  {Cappy}}]{Dyakonova2005MagneticTransistors}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {N.}~\bibnamefont
  {Dyakonova}}, \bibinfo {author} {\bibfnamefont {F.}~\bibnamefont {Teppe}},
  \bibinfo {author} {\bibfnamefont {J.}~\bibnamefont {{\L}usakowski}}, \bibinfo
  {author} {\bibfnamefont {W.}~\bibnamefont {Knap}}, \bibinfo {author}
  {\bibfnamefont {M.}~\bibnamefont {Levinshtein}}, \bibinfo {author}
  {\bibfnamefont {A.~P.}\ \bibnamefont {Dmitriev}}, \bibinfo {author}
  {\bibfnamefont {M.~S.}\ \bibnamefont {Shur}}, \bibinfo {author}
  {\bibfnamefont {S.}~\bibnamefont {Bollaert}},\ and\ \bibinfo {author}
  {\bibfnamefont {A.}~\bibnamefont {Cappy}},\ }\href
  {https://doi.org/10.1063/1.1921339} {\bibfield  {journal} {\bibinfo
  {journal} {Journal of Applied Physics}\ }\textbf {\bibinfo {volume} {97}},\
  \bibinfo {pages} {114313} (\bibinfo {year} {2005})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Otsuji}\ \emph {et~al.}(2008)\citenamefont {Otsuji},
  \citenamefont {Meziani}, \citenamefont {Nishimura}, \citenamefont {Suemitsu},
  \citenamefont {Knap}, \citenamefont {Sano}, \citenamefont {Asano},\ and\
  \citenamefont {Popov}}]{Otsuji2008}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {T.}~\bibnamefont
  {Otsuji}}, \bibinfo {author} {\bibfnamefont {Y.~M.}\ \bibnamefont {Meziani}},
  \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Nishimura}}, \bibinfo
  {author} {\bibfnamefont {T.}~\bibnamefont {Suemitsu}}, \bibinfo {author}
  {\bibfnamefont {W.}~\bibnamefont {Knap}}, \bibinfo {author} {\bibfnamefont
  {E.}~\bibnamefont {Sano}}, \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont
  {Asano}},\ and\ \bibinfo {author} {\bibfnamefont {V.~V.}\ \bibnamefont
  {Popov}},\ }\href@noop {} {\bibfield  {journal} {\bibinfo  {journal} {Journal
  of Physics: Condensed Matter}\ }\textbf {\bibinfo {volume} {20}},\ \bibinfo
  {pages} {384206} (\bibinfo {year} {2008})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Boubanga-Tombet}\ \emph {et~al.}(2010)\citenamefont
  {Boubanga-Tombet}, \citenamefont {Teppe}, \citenamefont {Torres},
  \citenamefont {El~Moutaouakil}, \citenamefont {Coquillat}, \citenamefont
  {Dyakonova}, \citenamefont {Consejo}, \citenamefont {Arcade}, \citenamefont
  {Nouvel}, \citenamefont {Marinchio}, \citenamefont {Laurent}, \citenamefont
  {Palermo}, \citenamefont {Penarier}, \citenamefont {Otsuji}, \citenamefont
  {Varani},\ and\ \citenamefont {Knap}}]{Boubanga-Tombet2010}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {S.}~\bibnamefont
  {Boubanga-Tombet}}, \bibinfo {author} {\bibfnamefont {F.}~\bibnamefont
  {Teppe}}, \bibinfo {author} {\bibfnamefont {J.}~\bibnamefont {Torres}},
  \bibinfo {author} {\bibfnamefont {A.}~\bibnamefont {El~Moutaouakil}},
  \bibinfo {author} {\bibfnamefont {D.}~\bibnamefont {Coquillat}}, \bibinfo
  {author} {\bibfnamefont {N.}~\bibnamefont {Dyakonova}}, \bibinfo {author}
  {\bibfnamefont {C.}~\bibnamefont {Consejo}}, \bibinfo {author} {\bibfnamefont
  {P.}~\bibnamefont {Arcade}}, \bibinfo {author} {\bibfnamefont
  {P.}~\bibnamefont {Nouvel}}, \bibinfo {author} {\bibfnamefont
  {H.}~\bibnamefont {Marinchio}}, \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Laurent}}, \bibinfo {author} {\bibfnamefont
  {C.}~\bibnamefont {Palermo}}, \bibinfo {author} {\bibfnamefont
  {A.}~\bibnamefont {Penarier}}, \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Otsuji}}, \bibinfo {author} {\bibfnamefont
  {L.}~\bibnamefont {Varani}},\ and\ \bibinfo {author} {\bibfnamefont
  {W.}~\bibnamefont {Knap}},\ }\href {https://doi.org/10.1063/1.3529464}
  {\bibfield  {journal} {\bibinfo  {journal} {Applied Physics Letters}\
  }\textbf {\bibinfo {volume} {97}},\ \bibinfo {pages} {262108} (\bibinfo
  {year} {2010})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {El~Fatimy}\ \emph {et~al.}(2010)\citenamefont
  {El~Fatimy}, \citenamefont {Dyakonova}, \citenamefont {Meziani},
  \citenamefont {Otsuji}, \citenamefont {Knap}, \citenamefont {Vandenbrouk},
  \citenamefont {Madjour}, \citenamefont {Th{\'{e}}ron}, \citenamefont
  {Gaquiere}, \citenamefont {Poisson}, \citenamefont {Delage}, \citenamefont
  {Prystawko},\ and\ \citenamefont {Skierbiszewski}}]{ElFatimy2010}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {A.}~\bibnamefont
  {El~Fatimy}}, \bibinfo {author} {\bibfnamefont {N.}~\bibnamefont
  {Dyakonova}}, \bibinfo {author} {\bibfnamefont {Y.}~\bibnamefont {Meziani}},
  \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Otsuji}}, \bibinfo
  {author} {\bibfnamefont {W.}~\bibnamefont {Knap}}, \bibinfo {author}
  {\bibfnamefont {S.}~\bibnamefont {Vandenbrouk}}, \bibinfo {author}
  {\bibfnamefont {K.}~\bibnamefont {Madjour}}, \bibinfo {author} {\bibfnamefont
  {D.}~\bibnamefont {Th{\'{e}}ron}}, \bibinfo {author} {\bibfnamefont
  {C.}~\bibnamefont {Gaquiere}}, \bibinfo {author} {\bibfnamefont {M.~A.}\
  \bibnamefont {Poisson}}, \bibinfo {author} {\bibfnamefont {S.}~\bibnamefont
  {Delage}}, \bibinfo {author} {\bibfnamefont {P.}~\bibnamefont {Prystawko}},\
  and\ \bibinfo {author} {\bibfnamefont {C.}~\bibnamefont {Skierbiszewski}},\
  }\href {https://doi.org/10.1063/1.3291101} {\bibfield  {journal} {\bibinfo
  {journal} {Journal of Applied Physics}\ }\textbf {\bibinfo {volume} {107}},\
  \bibinfo {pages} {24504} (\bibinfo {year} {2010})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Knap}\ \emph {et~al.}(2011)\citenamefont {Knap},
  \citenamefont {Nadar}, \citenamefont {Videlier}, \citenamefont
  {Boubanga-Tombet}, \citenamefont {Coquillat}, \citenamefont {Dyakonova},
  \citenamefont {Teppe}, \citenamefont {Karpierz}, \citenamefont
  {{\L}usakowski}, \citenamefont {Sakowicz}, \citenamefont {Kasalynas},
  \citenamefont {Seliuta}, \citenamefont {Valusis}, \citenamefont {Otsuji},
  \citenamefont {Meziani}, \citenamefont {El~Fatimy}, \citenamefont
  {Vandenbrouk}, \citenamefont {Madjour}, \citenamefont {Th{\'{e}}ron},\ and\
  \citenamefont {Gaqui{\`{e}}re}}]{Knap2011FieldEmission}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {W.}~\bibnamefont
  {Knap}}, \bibinfo {author} {\bibfnamefont {S.}~\bibnamefont {Nadar}},
  \bibinfo {author} {\bibfnamefont {H.}~\bibnamefont {Videlier}}, \bibinfo
  {author} {\bibfnamefont {S.}~\bibnamefont {Boubanga-Tombet}}, \bibinfo
  {author} {\bibfnamefont {D.}~\bibnamefont {Coquillat}}, \bibinfo {author}
  {\bibfnamefont {N.}~\bibnamefont {Dyakonova}}, \bibinfo {author}
  {\bibfnamefont {F.}~\bibnamefont {Teppe}}, \bibinfo {author} {\bibfnamefont
  {K.}~\bibnamefont {Karpierz}}, \bibinfo {author} {\bibfnamefont
  {J.}~\bibnamefont {{\L}usakowski}}, \bibinfo {author} {\bibfnamefont
  {M.}~\bibnamefont {Sakowicz}}, \bibinfo {author} {\bibfnamefont
  {I.}~\bibnamefont {Kasalynas}}, \bibinfo {author} {\bibfnamefont
  {D.}~\bibnamefont {Seliuta}}, \bibinfo {author} {\bibfnamefont
  {G.}~\bibnamefont {Valusis}}, \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Otsuji}}, \bibinfo {author} {\bibfnamefont
  {Y.}~\bibnamefont {Meziani}}, \bibinfo {author} {\bibfnamefont
  {A.}~\bibnamefont {El~Fatimy}}, \bibinfo {author} {\bibfnamefont
  {S.}~\bibnamefont {Vandenbrouk}}, \bibinfo {author} {\bibfnamefont
  {K.}~\bibnamefont {Madjour}}, \bibinfo {author} {\bibfnamefont
  {D.}~\bibnamefont {Th{\'{e}}ron}},\ and\ \bibinfo {author} {\bibfnamefont
  {C.}~\bibnamefont {Gaqui{\`{e}}re}},\ }\href
  {https://doi.org/10.1007/s10762-010-9647-7} {\bibfield  {journal} {\bibinfo
  {journal} {Journal of Infrared, Millimeter, and Terahertz Waves}\ }\textbf
  {\bibinfo {volume} {32}},\ \bibinfo {pages} {618} (\bibinfo {year}
  {2011})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Otsuji}\ \emph {et~al.}(2013)\citenamefont {Otsuji},
  \citenamefont {Watanabe}, \citenamefont {Boubanga~Tombet}, \citenamefont
  {Satou}, \citenamefont {Knap}, \citenamefont {Popov}, \citenamefont
  {Ryzhii},\ and\ \citenamefont {Ryzhii}}]{Otsuji2013EmissionGraphene}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {T.}~\bibnamefont
  {Otsuji}}, \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Watanabe}},
  \bibinfo {author} {\bibfnamefont {S.~A.}\ \bibnamefont {Boubanga~Tombet}},
  \bibinfo {author} {\bibfnamefont {A.}~\bibnamefont {Satou}}, \bibinfo
  {author} {\bibfnamefont {W.~M.}\ \bibnamefont {Knap}}, \bibinfo {author}
  {\bibfnamefont {V.~V.}\ \bibnamefont {Popov}}, \bibinfo {author}
  {\bibfnamefont {M.}~\bibnamefont {Ryzhii}},\ and\ \bibinfo {author}
  {\bibfnamefont {V.}~\bibnamefont {Ryzhii}},\ }\href
  {https://doi.org/10.1109/TTHZ.2012.2235911} {\bibfield  {journal} {\bibinfo
  {journal} {IEEE Transactions on Terahertz Science and Technology}\ }\textbf
  {\bibinfo {volume} {3}},\ \bibinfo {pages} {63} (\bibinfo {year}
  {2013})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Muravjov}\ \emph {et~al.}(2010)\citenamefont
  {Muravjov}, \citenamefont {Veksler}, \citenamefont {Popov}, \citenamefont
  {Polischuk}, \citenamefont {Pala}, \citenamefont {Hu}, \citenamefont {Gaska},
  \citenamefont {Saxena}, \citenamefont {Peale},\ and\ \citenamefont
  {Shur}}]{Muravjov2010TemperatureStructures}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {A.~V.}\ \bibnamefont
  {Muravjov}}, \bibinfo {author} {\bibfnamefont {D.~B.}\ \bibnamefont
  {Veksler}}, \bibinfo {author} {\bibfnamefont {V.~V.}\ \bibnamefont {Popov}},
  \bibinfo {author} {\bibfnamefont {O.~V.}\ \bibnamefont {Polischuk}}, \bibinfo
  {author} {\bibfnamefont {N.}~\bibnamefont {Pala}}, \bibinfo {author}
  {\bibfnamefont {X.}~\bibnamefont {Hu}}, \bibinfo {author} {\bibfnamefont
  {R.}~\bibnamefont {Gaska}}, \bibinfo {author} {\bibfnamefont
  {H.}~\bibnamefont {Saxena}}, \bibinfo {author} {\bibfnamefont {R.~E.}\
  \bibnamefont {Peale}},\ and\ \bibinfo {author} {\bibfnamefont {M.~S.}\
  \bibnamefont {Shur}},\ }\href {https://doi.org/10.1063/1.3292019} {\bibfield
  {journal} {\bibinfo  {journal} {Applied Physics Letters}\ }\textbf {\bibinfo
  {volume} {96}},\ \bibinfo {pages} {042105} (\bibinfo {year}
  {2010})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Kurita}\ \emph {et~al.}(2014)\citenamefont {Kurita},
  \citenamefont {Ducournau}, \citenamefont {Coquillat}, \citenamefont {Satou},
  \citenamefont {Kobayashi}, \citenamefont {Boubanga~Tombet}, \citenamefont
  {Meziani}, \citenamefont {Popov}, \citenamefont {Knap}, \citenamefont
  {Suemitsu},\ and\ \citenamefont {Otsuji}}]{Kurita2014}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {Y.}~\bibnamefont
  {Kurita}}, \bibinfo {author} {\bibfnamefont {G.}~\bibnamefont {Ducournau}},
  \bibinfo {author} {\bibfnamefont {D.}~\bibnamefont {Coquillat}}, \bibinfo
  {author} {\bibfnamefont {A.}~\bibnamefont {Satou}}, \bibinfo {author}
  {\bibfnamefont {K.}~\bibnamefont {Kobayashi}}, \bibinfo {author}
  {\bibfnamefont {S.}~\bibnamefont {Boubanga~Tombet}}, \bibinfo {author}
  {\bibfnamefont {Y.~M.}\ \bibnamefont {Meziani}}, \bibinfo {author}
  {\bibfnamefont {V.~V.}\ \bibnamefont {Popov}}, \bibinfo {author}
  {\bibfnamefont {W.}~\bibnamefont {Knap}}, \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Suemitsu}},\ and\ \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Otsuji}},\ }\href {https://doi.org/10.1063/1.4885499}
  {\bibfield  {journal} {\bibinfo  {journal} {Applied Physics Letters}\
  }\textbf {\bibinfo {volume} {104}},\ \bibinfo {pages} {251114} (\bibinfo
  {year} {2014})},\ \Eprint
  {https://arxiv.org/abs/https://aip.scitation.org/doi/pdf/10.1063/1.4885499}
  {https://aip.scitation.org/doi/pdf/10.1063/1.4885499} \BibitemShut {NoStop}%
\bibitem [{\citenamefont {Boubanga-Tombet}\ \emph {et~al.}(2014)\citenamefont
  {Boubanga-Tombet}, \citenamefont {Tanimoto}, \citenamefont {Satou},
  \citenamefont {Suemitsu}, \citenamefont {Wang}, \citenamefont {Minamide},
  \citenamefont {Ito}, \citenamefont {Fateev}, \citenamefont {Popov},\ and\
  \citenamefont {Otsuji}}]{Boubanga-Tombet2014}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {S.}~\bibnamefont
  {Boubanga-Tombet}}, \bibinfo {author} {\bibfnamefont {Y.}~\bibnamefont
  {Tanimoto}}, \bibinfo {author} {\bibfnamefont {A.}~\bibnamefont {Satou}},
  \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Suemitsu}}, \bibinfo
  {author} {\bibfnamefont {Y.}~\bibnamefont {Wang}}, \bibinfo {author}
  {\bibfnamefont {H.}~\bibnamefont {Minamide}}, \bibinfo {author}
  {\bibfnamefont {H.}~\bibnamefont {Ito}}, \bibinfo {author} {\bibfnamefont
  {D.~V.}\ \bibnamefont {Fateev}}, \bibinfo {author} {\bibfnamefont {V.~V.}\
  \bibnamefont {Popov}},\ and\ \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Otsuji}},\ }\href {https://doi.org/10.1063/1.4886763}
  {\bibfield  {journal} {\bibinfo  {journal} {Applied Physics Letters}\
  }\textbf {\bibinfo {volume} {104}},\ \bibinfo {pages} {262104} (\bibinfo
  {year} {2014})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Faltermeier}\ \emph {et~al.}(2015)\citenamefont
  {Faltermeier}, \citenamefont {Olbrich}, \citenamefont {Probst}, \citenamefont
  {Schell}, \citenamefont {Watanabe}, \citenamefont {Boubanga-Tombet},
  \citenamefont {Otsuji},\ and\ \citenamefont {Ganichev}}]{Faltermeier2015}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {P.}~\bibnamefont
  {Faltermeier}}, \bibinfo {author} {\bibfnamefont {P.}~\bibnamefont
  {Olbrich}}, \bibinfo {author} {\bibfnamefont {W.}~\bibnamefont {Probst}},
  \bibinfo {author} {\bibfnamefont {L.}~\bibnamefont {Schell}}, \bibinfo
  {author} {\bibfnamefont {T.}~\bibnamefont {Watanabe}}, \bibinfo {author}
  {\bibfnamefont {S.~A.}\ \bibnamefont {Boubanga-Tombet}}, \bibinfo {author}
  {\bibfnamefont {T.}~\bibnamefont {Otsuji}},\ and\ \bibinfo {author}
  {\bibfnamefont {S.~D.}\ \bibnamefont {Ganichev}},\ }\href
  {https://doi.org/10.1063/1.4928969} {\bibfield  {journal} {\bibinfo
  {journal} {Journal of Applied Physics}\ }\textbf {\bibinfo {volume} {118}},\
  \bibinfo {pages} {084301} (\bibinfo {year} {2015})},\ \Eprint
  {https://arxiv.org/abs/https://doi.org/10.1063/1.4928969}
  {https://doi.org/10.1063/1.4928969} \BibitemShut {NoStop}%
\bibitem [{\citenamefont {Shalygin}\ \emph {et~al.}(2019)\citenamefont
  {Shalygin}, \citenamefont {Moldavskaya}, \citenamefont {Vinnichenko},
  \citenamefont {Maremyanin}, \citenamefont {Artemyev}, \citenamefont
  {Panevin}, \citenamefont {Vorobjev}, \citenamefont {Firsov}, \citenamefont
  {Korotyeyev}, \citenamefont {Sakharov}, \citenamefont {Zavarin},
  \citenamefont {Arteev}, \citenamefont {Lundin}, \citenamefont {Tsatsulnikov},
  \citenamefont {Suihkonen},\ and\ \citenamefont
  {Kauppinen}}]{Shalygin2019SelectiveHeterostructure}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {V.~A.}\ \bibnamefont
  {Shalygin}}, \bibinfo {author} {\bibfnamefont {M.~D.}\ \bibnamefont
  {Moldavskaya}}, \bibinfo {author} {\bibfnamefont {M.~Y.}\ \bibnamefont
  {Vinnichenko}}, \bibinfo {author} {\bibfnamefont {K.~V.}\ \bibnamefont
  {Maremyanin}}, \bibinfo {author} {\bibfnamefont {A.~A.}\ \bibnamefont
  {Artemyev}}, \bibinfo {author} {\bibfnamefont {V.~Y.}\ \bibnamefont
  {Panevin}}, \bibinfo {author} {\bibfnamefont {L.~E.}\ \bibnamefont
  {Vorobjev}}, \bibinfo {author} {\bibfnamefont {D.~A.}\ \bibnamefont
  {Firsov}}, \bibinfo {author} {\bibfnamefont {V.~V.}\ \bibnamefont
  {Korotyeyev}}, \bibinfo {author} {\bibfnamefont {A.~V.}\ \bibnamefont
  {Sakharov}}, \bibinfo {author} {\bibfnamefont {E.~E.}\ \bibnamefont
  {Zavarin}}, \bibinfo {author} {\bibfnamefont {D.~S.}\ \bibnamefont {Arteev}},
  \bibinfo {author} {\bibfnamefont {W.~V.}\ \bibnamefont {Lundin}}, \bibinfo
  {author} {\bibfnamefont {A.~F.}\ \bibnamefont {Tsatsulnikov}}, \bibinfo
  {author} {\bibfnamefont {S.}~\bibnamefont {Suihkonen}},\ and\ \bibinfo
  {author} {\bibfnamefont {C.}~\bibnamefont {Kauppinen}},\ }\href
  {https://doi.org/10.1063/1.5118771} {\bibfield  {journal} {\bibinfo
  {journal} {Journal of Applied Physics}\ }\textbf {\bibinfo {volume} {126}},\
  \bibinfo {pages} {183104} (\bibinfo {year} {2019})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Neto}\ \emph {et~al.}(2009)\citenamefont {Neto},
  \citenamefont {Guinea}, \citenamefont {Peres}, \citenamefont {Novoselov},\
  and\ \citenamefont {Geim}}]{Neto2009}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {A.~H.~C.}\
  \bibnamefont {Neto}}, \bibinfo {author} {\bibfnamefont {F.}~\bibnamefont
  {Guinea}}, \bibinfo {author} {\bibfnamefont {N.~M.~R.}\ \bibnamefont
  {Peres}}, \bibinfo {author} {\bibfnamefont {K.~S.}\ \bibnamefont
  {Novoselov}},\ and\ \bibinfo {author} {\bibfnamefont {A.~K.}\ \bibnamefont
  {Geim}},\ }\href@noop {} {\bibfield  {journal} {\bibinfo  {journal} {Reviews
  of Modern Physics}\ }\textbf {\bibinfo {volume} {81}},\ \bibinfo {pages}
  {109} (\bibinfo {year} {2009})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Bonaccorso}\ \emph {et~al.}(2010)\citenamefont
  {Bonaccorso}, \citenamefont {Sun}, \citenamefont {Hasan},\ and\ \citenamefont
  {Ferrari}}]{Bonaccorso2010}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {F.}~\bibnamefont
  {Bonaccorso}}, \bibinfo {author} {\bibfnamefont {Z.}~\bibnamefont {Sun}},
  \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Hasan}},\ and\ \bibinfo
  {author} {\bibfnamefont {A.~C.}\ \bibnamefont {Ferrari}},\ }\href@noop {}
  {\bibfield  {journal} {\bibinfo  {journal} {Nature Photonics}\ }\textbf
  {\bibinfo {volume} {4}},\ \bibinfo {pages} {611} (\bibinfo {year}
  {2010})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Vafek}(2006)}]{Vafek2006}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {O.}~\bibnamefont
  {Vafek}},\ }\href@noop {} {\bibfield  {journal} {\bibinfo  {journal} {Phys.
  Rev. Letters}\ }\textbf {\bibinfo {volume} {97}},\ \bibinfo {pages} {266406}
  (\bibinfo {year} {2006})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Ryzhii}(2006)}]{Ryzhii2006TerahertzHeterostructures}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {V.}~\bibnamefont
  {Ryzhii}},\ }\href {https://doi.org/10.1143/JJAP.45.L923} {\bibfield
  {journal} {\bibinfo  {journal} {Japanese Journal of Applied Physics}\
  }\textbf {\bibinfo {volume} {45}},\ \bibinfo {pages} {L923} (\bibinfo {year}
  {2006})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Hwang}\ and\ \citenamefont
  {Das~Sarma}(2007)}]{Hwang2007DielectricGraphene}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {E.~H.}\ \bibnamefont
  {Hwang}}\ and\ \bibinfo {author} {\bibfnamefont {S.}~\bibnamefont
  {Das~Sarma}},\ }\href {https://doi.org/10.1103/PhysRevB.75.205418} {\bibfield
   {journal} {\bibinfo  {journal} {Physical Review B}\ }\textbf {\bibinfo
  {volume} {75}},\ \bibinfo {pages} {205418} (\bibinfo {year}
  {2007})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Ryzhii}\ \emph {et~al.}(2007)\citenamefont {Ryzhii},
  \citenamefont {Satou},\ and\ \citenamefont
  {Otsuji}}]{Ryzhii2007PlasmaHeterostructures}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {V.}~\bibnamefont
  {Ryzhii}}, \bibinfo {author} {\bibfnamefont {A.}~\bibnamefont {Satou}},\ and\
  \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Otsuji}},\ }\href
  {https://doi.org/10.1063/1.2426904} {\bibfield  {journal} {\bibinfo
  {journal} {Journal of Applied Physics}\ }\textbf {\bibinfo {volume} {101}},\
  \bibinfo {pages} {024509} (\bibinfo {year} {2007})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Jablan}\ \emph {et~al.}(2009)\citenamefont {Jablan},
  \citenamefont {Buljan},\ and\ \citenamefont
  {Solja{\v{c}}i{\'{c}}}}]{Jablan2009PlasmonicsFrequencies}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {M.}~\bibnamefont
  {Jablan}}, \bibinfo {author} {\bibfnamefont {H.}~\bibnamefont {Buljan}},\
  and\ \bibinfo {author} {\bibfnamefont {M.}~\bibnamefont
  {Solja{\v{c}}i{\'{c}}}},\ }\href {https://doi.org/10.1103/PhysRevB.80.245435}
  {\bibfield  {journal} {\bibinfo  {journal} {Physical Review B}\ }\textbf
  {\bibinfo {volume} {80}},\ \bibinfo {pages} {245435} (\bibinfo {year}
  {2009})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {West}\ \emph {et~al.}(2010)\citenamefont {West},
  \citenamefont {Ishii}, \citenamefont {Naik}, \citenamefont {Emani},
  \citenamefont {Shalaev},\ and\ \citenamefont
  {Boltasseva}}]{West2010SearchingMaterials}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {P.}~\bibnamefont
  {West}}, \bibinfo {author} {\bibfnamefont {S.}~\bibnamefont {Ishii}},
  \bibinfo {author} {\bibfnamefont {G.}~\bibnamefont {Naik}}, \bibinfo {author}
  {\bibfnamefont {N.}~\bibnamefont {Emani}}, \bibinfo {author} {\bibfnamefont
  {V.}~\bibnamefont {Shalaev}},\ and\ \bibinfo {author} {\bibfnamefont
  {A.}~\bibnamefont {Boltasseva}},\ }\href
  {https://doi.org/10.1002/lpor.200900055} {\bibfield  {journal} {\bibinfo
  {journal} {Laser {\&} Photonics Reviews}\ }\textbf {\bibinfo {volume} {4}},\
  \bibinfo {pages} {795} (\bibinfo {year} {2010})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Grigorenko}\ \emph {et~al.}(2012)\citenamefont
  {Grigorenko}, \citenamefont {Polini},\ and\ \citenamefont
  {Novoselov}}]{Grigorenko2012GraphenePlasmonics}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {A.~N.}\ \bibnamefont
  {Grigorenko}}, \bibinfo {author} {\bibfnamefont {M.}~\bibnamefont {Polini}},\
  and\ \bibinfo {author} {\bibfnamefont {K.~S.}\ \bibnamefont {Novoselov}},\
  }\href {https://doi.org/10.1038/nphoton.2012.262} {\bibfield  {journal}
  {\bibinfo  {journal} {Nature Photonics}\ }\textbf {\bibinfo {volume} {6}},\
  \bibinfo {pages} {749} (\bibinfo {year} {2012})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Koppens}\ \emph {et~al.}(2011)\citenamefont
  {Koppens}, \citenamefont {Chang},\ and\ \citenamefont {Garcia~de
  Abajo}}]{Koppens2011GrapheneInteractions}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {F.~H.~L.}\
  \bibnamefont {Koppens}}, \bibinfo {author} {\bibfnamefont {D.~E.}\
  \bibnamefont {Chang}},\ and\ \bibinfo {author} {\bibfnamefont {F.~J.}\
  \bibnamefont {Garcia~de Abajo}},\ }\href {https://doi.org/10.1021/nl201771h}
  {\bibfield  {journal} {\bibinfo  {journal} {Nano Letters}\ }\textbf {\bibinfo
  {volume} {11}},\ \bibinfo {pages} {3370} (\bibinfo {year}
  {2011})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Bahk}\ \emph {et~al.}(2014)\citenamefont {Bahk},
  \citenamefont {Ramakrishnan}, \citenamefont {Choi}, \citenamefont {Song},
  \citenamefont {Choi}, \citenamefont {Kim}, \citenamefont {Ahn}, \citenamefont
  {Kim},\ and\ \citenamefont {Planken}}]{Bahk2014PlasmonGraphene}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {Y.-M.}\ \bibnamefont
  {Bahk}}, \bibinfo {author} {\bibfnamefont {G.}~\bibnamefont {Ramakrishnan}},
  \bibinfo {author} {\bibfnamefont {J.}~\bibnamefont {Choi}}, \bibinfo {author}
  {\bibfnamefont {H.}~\bibnamefont {Song}}, \bibinfo {author} {\bibfnamefont
  {G.}~\bibnamefont {Choi}}, \bibinfo {author} {\bibfnamefont {Y.~H.}\
  \bibnamefont {Kim}}, \bibinfo {author} {\bibfnamefont {K.~J.}\ \bibnamefont
  {Ahn}}, \bibinfo {author} {\bibfnamefont {D.-S.}\ \bibnamefont {Kim}},\ and\
  \bibinfo {author} {\bibfnamefont {P.~C.~M.}\ \bibnamefont {Planken}},\ }\href
  {https://doi.org/10.1021/nn5025237} {\bibfield  {journal} {\bibinfo
  {journal} {ACS Nano}\ }\textbf {\bibinfo {volume} {8}},\ \bibinfo {pages}
  {9089} (\bibinfo {year} {2014})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Degl’Innocenti}\ \emph {et~al.}(2016)\citenamefont
  {Degl’Innocenti}, \citenamefont {Jessop}, \citenamefont {Sol},
  \citenamefont {Xiao}, \citenamefont {Kindness}, \citenamefont {Lin},
  \citenamefont {Zeitler}, \citenamefont {Braeuninger-Weimer}, \citenamefont
  {Hofmann}, \citenamefont {Ren}, \citenamefont {Kamboj}, \citenamefont
  {Griffiths}, \citenamefont {Beere},\ and\ \citenamefont
  {Ritchie}}]{DeglInnocenti2016FastAntennas}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {R.}~\bibnamefont
  {Degl’Innocenti}}, \bibinfo {author} {\bibfnamefont {D.~S.}\ \bibnamefont
  {Jessop}}, \bibinfo {author} {\bibfnamefont {C.~W.~O.}\ \bibnamefont {Sol}},
  \bibinfo {author} {\bibfnamefont {L.}~\bibnamefont {Xiao}}, \bibinfo {author}
  {\bibfnamefont {S.~J.}\ \bibnamefont {Kindness}}, \bibinfo {author}
  {\bibfnamefont {H.}~\bibnamefont {Lin}}, \bibinfo {author} {\bibfnamefont
  {J.~A.}\ \bibnamefont {Zeitler}}, \bibinfo {author} {\bibfnamefont
  {P.}~\bibnamefont {Braeuninger-Weimer}}, \bibinfo {author} {\bibfnamefont
  {S.}~\bibnamefont {Hofmann}}, \bibinfo {author} {\bibfnamefont
  {Y.}~\bibnamefont {Ren}}, \bibinfo {author} {\bibfnamefont {V.~S.}\
  \bibnamefont {Kamboj}}, \bibinfo {author} {\bibfnamefont {J.~P.}\
  \bibnamefont {Griffiths}}, \bibinfo {author} {\bibfnamefont {H.~E.}\
  \bibnamefont {Beere}},\ and\ \bibinfo {author} {\bibfnamefont {D.~A.}\
  \bibnamefont {Ritchie}},\ }\href
  {https://doi.org/10.1021/acsphotonics.5b00672} {\bibfield  {journal}
  {\bibinfo  {journal} {ACS Photonics}\ }\textbf {\bibinfo {volume} {3}},\
  \bibinfo {pages} {464} (\bibinfo {year} {2016})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Chakraborty}\ \emph {et~al.}(2016)\citenamefont
  {Chakraborty}, \citenamefont {Marshall}, \citenamefont {Folland},
  \citenamefont {Kim}, \citenamefont {Grigorenko},\ and\ \citenamefont
  {Novoselov}}]{Chakraborty2016AppliedLasers.}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {S.}~\bibnamefont
  {Chakraborty}}, \bibinfo {author} {\bibfnamefont {O.~P.}\ \bibnamefont
  {Marshall}}, \bibinfo {author} {\bibfnamefont {T.~G.}\ \bibnamefont
  {Folland}}, \bibinfo {author} {\bibfnamefont {Y.-J.}\ \bibnamefont {Kim}},
  \bibinfo {author} {\bibfnamefont {A.~N.}\ \bibnamefont {Grigorenko}},\ and\
  \bibinfo {author} {\bibfnamefont {K.~S.}\ \bibnamefont {Novoselov}},\ }\href
  {https://doi.org/10.1126/science.aad2930} {\bibfield  {journal} {\bibinfo
  {journal} {Science}\ }\textbf {\bibinfo {volume} {351}},\ \bibinfo {pages}
  {246} (\bibinfo {year} {2016})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Cai}\ \emph {et~al.}(2015)\citenamefont {Cai},
  \citenamefont {Sushkov}, \citenamefont {Jadidi}, \citenamefont {Nyakiti},
  \citenamefont {Myers-Ward}, \citenamefont {Gaskill}, \citenamefont {Murphy},
  \citenamefont {Fuhrer},\ and\ \citenamefont
  {Drew}}]{Cai2015Plasmon-EnhancedGraphene}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {X.}~\bibnamefont
  {Cai}}, \bibinfo {author} {\bibfnamefont {A.~B.}\ \bibnamefont {Sushkov}},
  \bibinfo {author} {\bibfnamefont {M.~M.}\ \bibnamefont {Jadidi}}, \bibinfo
  {author} {\bibfnamefont {L.~O.}\ \bibnamefont {Nyakiti}}, \bibinfo {author}
  {\bibfnamefont {R.~L.}\ \bibnamefont {Myers-Ward}}, \bibinfo {author}
  {\bibfnamefont {D.~K.}\ \bibnamefont {Gaskill}}, \bibinfo {author}
  {\bibfnamefont {T.~E.}\ \bibnamefont {Murphy}}, \bibinfo {author}
  {\bibfnamefont {M.~S.}\ \bibnamefont {Fuhrer}},\ and\ \bibinfo {author}
  {\bibfnamefont {H.~D.}\ \bibnamefont {Drew}},\ }\href
  {https://doi.org/10.1021/acs.nanolett.5b00137} {\bibfield  {journal}
  {\bibinfo  {journal} {Nano Letters}\ }\textbf {\bibinfo {volume} {15}},\
  \bibinfo {pages} {4295} (\bibinfo {year} {2015})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Bylinkin}\ \emph {et~al.}(2019)\citenamefont
  {Bylinkin}, \citenamefont {Titova}, \citenamefont {Mikheev}, \citenamefont
  {Zhukova}, \citenamefont {Zhukov}, \citenamefont {Belyanchikov},
  \citenamefont {Kashchenko}, \citenamefont {Miakonkikh},\ and\ \citenamefont
  {Svintsov}}]{Bylinkin2019Tight-BindingGraphene}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {A.}~\bibnamefont
  {Bylinkin}}, \bibinfo {author} {\bibfnamefont {E.}~\bibnamefont {Titova}},
  \bibinfo {author} {\bibfnamefont {V.}~\bibnamefont {Mikheev}}, \bibinfo
  {author} {\bibfnamefont {E.}~\bibnamefont {Zhukova}}, \bibinfo {author}
  {\bibfnamefont {S.}~\bibnamefont {Zhukov}}, \bibinfo {author} {\bibfnamefont
  {M.}~\bibnamefont {Belyanchikov}}, \bibinfo {author} {\bibfnamefont
  {M.}~\bibnamefont {Kashchenko}}, \bibinfo {author} {\bibfnamefont
  {A.}~\bibnamefont {Miakonkikh}},\ and\ \bibinfo {author} {\bibfnamefont
  {D.}~\bibnamefont {Svintsov}},\ }\href
  {https://doi.org/10.1103/PhysRevApplied.11.054017} {\bibfield  {journal}
  {\bibinfo  {journal} {Physical Review Applied}\ }\textbf {\bibinfo {volume}
  {11}},\ \bibinfo {pages} {54017} (\bibinfo {year} {2019})}\BibitemShut
  {NoStop}%
\bibitem [{\citenamefont {Svintsov}(2019)}]{Svintsov2019EmissionTransport}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {D.}~\bibnamefont
  {Svintsov}},\ }\href {https://doi.org/10.1103/PhysRevB.100.195428} {\bibfield
   {journal} {\bibinfo  {journal} {Physical Review B}\ }\textbf {\bibinfo
  {volume} {100}},\ \bibinfo {pages} {195428} (\bibinfo {year}
  {2019})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Popov}\ \emph {et~al.}(2015)\citenamefont {Popov},
  \citenamefont {Fateev}, \citenamefont {Ivchenko},\ and\ \citenamefont
  {Ganichev}}]{Popov2015PRB}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {V.~V.}\ \bibnamefont
  {Popov}}, \bibinfo {author} {\bibfnamefont {D.~V.}\ \bibnamefont {Fateev}},
  \bibinfo {author} {\bibfnamefont {E.~L.}\ \bibnamefont {Ivchenko}},\ and\
  \bibinfo {author} {\bibfnamefont {S.~D.}\ \bibnamefont {Ganichev}},\ }\href
  {https://doi.org/10.1103/PhysRevB.91.235436} {\bibfield  {journal} {\bibinfo
  {journal} {Phys. Rev. B}\ }\textbf {\bibinfo {volume} {91}},\ \bibinfo
  {pages} {235436} (\bibinfo {year} {2015})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Olbrich}\ \emph {et~al.}(2016)\citenamefont
  {Olbrich}, \citenamefont {Kamann}, \citenamefont {K\"onig}, \citenamefont
  {Munzert}, \citenamefont {Tutsch}, \citenamefont {Eroms}, \citenamefont
  {Weiss}, \citenamefont {Liu}, \citenamefont {Golub}, \citenamefont
  {Ivchenko}, \citenamefont {Popov}, \citenamefont {Fateev}, \citenamefont
  {Mashinsky}, \citenamefont {Fromm}, \citenamefont {Seyller},\ and\
  \citenamefont {Ganichev}}]{Olbrich2015PRB}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {P.}~\bibnamefont
  {Olbrich}}, \bibinfo {author} {\bibfnamefont {J.}~\bibnamefont {Kamann}},
  \bibinfo {author} {\bibfnamefont {M.}~\bibnamefont {K\"onig}}, \bibinfo
  {author} {\bibfnamefont {J.}~\bibnamefont {Munzert}}, \bibinfo {author}
  {\bibfnamefont {L.}~\bibnamefont {Tutsch}}, \bibinfo {author} {\bibfnamefont
  {J.}~\bibnamefont {Eroms}}, \bibinfo {author} {\bibfnamefont
  {D.}~\bibnamefont {Weiss}}, \bibinfo {author} {\bibfnamefont {M.-H.}\
  \bibnamefont {Liu}}, \bibinfo {author} {\bibfnamefont {L.~E.}\ \bibnamefont
  {Golub}}, \bibinfo {author} {\bibfnamefont {E.~L.}\ \bibnamefont {Ivchenko}},
  \bibinfo {author} {\bibfnamefont {V.~V.}\ \bibnamefont {Popov}}, \bibinfo
  {author} {\bibfnamefont {D.~V.}\ \bibnamefont {Fateev}}, \bibinfo {author}
  {\bibfnamefont {K.~V.}\ \bibnamefont {Mashinsky}}, \bibinfo {author}
  {\bibfnamefont {F.}~\bibnamefont {Fromm}}, \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Seyller}},\ and\ \bibinfo {author} {\bibfnamefont {S.~D.}\
  \bibnamefont {Ganichev}},\ }\href
  {https://doi.org/10.1103/PhysRevB.93.075422} {\bibfield  {journal} {\bibinfo
  {journal} {Phys. Rev. B}\ }\textbf {\bibinfo {volume} {93}},\ \bibinfo
  {pages} {075422} (\bibinfo {year} {2016})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Watanabe}\ \emph {et~al.}(2013)\citenamefont
  {Watanabe}, \citenamefont {Fukushima}, \citenamefont {Yabe}, \citenamefont
  {Boubanga~Tombet}, \citenamefont {Satou}, \citenamefont {Dubinov},
  \citenamefont {Aleshkin}, \citenamefont {Mitin}, \citenamefont {Ryzhii},\
  and\ \citenamefont {Otsuji}}]{Watanabe2013TheGraphene}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {T.}~\bibnamefont
  {Watanabe}}, \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Fukushima}},
  \bibinfo {author} {\bibfnamefont {Y.}~\bibnamefont {Yabe}}, \bibinfo {author}
  {\bibfnamefont {S.~A.}\ \bibnamefont {Boubanga~Tombet}}, \bibinfo {author}
  {\bibfnamefont {A.}~\bibnamefont {Satou}}, \bibinfo {author} {\bibfnamefont
  {A.~A.}\ \bibnamefont {Dubinov}}, \bibinfo {author} {\bibfnamefont {V.~Y.}\
  \bibnamefont {Aleshkin}}, \bibinfo {author} {\bibfnamefont {V.}~\bibnamefont
  {Mitin}}, \bibinfo {author} {\bibfnamefont {V.}~\bibnamefont {Ryzhii}},\ and\
  \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Otsuji}},\ }\href
  {https://doi.org/10.1088/1367-2630/15/7/075003} {\bibfield  {journal}
  {\bibinfo  {journal} {New Journal of Physics}\ }\textbf {\bibinfo {volume}
  {15}},\ \bibinfo {pages} {075003} (\bibinfo {year} {2013})}\BibitemShut
  {NoStop}%
\bibitem [{\citenamefont {Takatsuka}\ \emph {et~al.}(2012)\citenamefont
  {Takatsuka}, \citenamefont {Takahagi}, \citenamefont {Sano}, \citenamefont
  {Ryzhii},\ and\ \citenamefont {Otsuji}}]{Takatsuka2012GainStructures}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {Y.}~\bibnamefont
  {Takatsuka}}, \bibinfo {author} {\bibfnamefont {K.}~\bibnamefont {Takahagi}},
  \bibinfo {author} {\bibfnamefont {E.}~\bibnamefont {Sano}}, \bibinfo {author}
  {\bibfnamefont {V.}~\bibnamefont {Ryzhii}},\ and\ \bibinfo {author}
  {\bibfnamefont {T.}~\bibnamefont {Otsuji}},\ }\href
  {https://doi.org/10.1063/1.4742998} {\bibfield  {journal} {\bibinfo
  {journal} {Journal of Applied Physics}\ }\textbf {\bibinfo {volume} {112}},\
  \bibinfo {pages} {033103} (\bibinfo {year} {2012})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Boubanga-Tombet}\ \emph {et~al.}(2012)\citenamefont
  {Boubanga-Tombet}, \citenamefont {Chan}, \citenamefont {Watanabe},
  \citenamefont {Satou}, \citenamefont {Ryzhii},\ and\ \citenamefont
  {Otsuji}}]{Boubanga-Tombet2012UltrafastTemperature}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {S.}~\bibnamefont
  {Boubanga-Tombet}}, \bibinfo {author} {\bibfnamefont {S.}~\bibnamefont
  {Chan}}, \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Watanabe}},
  \bibinfo {author} {\bibfnamefont {A.}~\bibnamefont {Satou}}, \bibinfo
  {author} {\bibfnamefont {V.}~\bibnamefont {Ryzhii}},\ and\ \bibinfo {author}
  {\bibfnamefont {T.}~\bibnamefont {Otsuji}},\ }\href
  {https://doi.org/10.1103/PhysRevB.85.035443} {\bibfield  {journal} {\bibinfo
  {journal} {Physical Review B}\ }\textbf {\bibinfo {volume} {85}},\ \bibinfo
  {pages} {035443} (\bibinfo {year} {2012})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Popov}\ \emph {et~al.}(2011)\citenamefont {Popov},
  \citenamefont {Fateev}, \citenamefont {Otsuji}, \citenamefont {Meziani},
  \citenamefont {Coquillat},\ and\ \citenamefont {Knap}}]{Popov2011a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {V.~V.}\ \bibnamefont
  {Popov}}, \bibinfo {author} {\bibfnamefont {D.~V.}\ \bibnamefont {Fateev}},
  \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Otsuji}}, \bibinfo
  {author} {\bibfnamefont {Y.~M.}\ \bibnamefont {Meziani}}, \bibinfo {author}
  {\bibfnamefont {D.}~\bibnamefont {Coquillat}},\ and\ \bibinfo {author}
  {\bibfnamefont {W.}~\bibnamefont {Knap}},\ }\href
  {https://doi.org/10.1063/1.3670321} {\bibfield  {journal} {\bibinfo
  {journal} {Applied Physics Letters}\ }\textbf {\bibinfo {volume} {99}},\
  \bibinfo {pages} {243504} (\bibinfo {year} {2011})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Wilkinson}\ \emph {et~al.}(1992)\citenamefont
  {Wilkinson}, \citenamefont {Ager}, \citenamefont {Duffield}, \citenamefont
  {Hughes}, \citenamefont {Hasko}, \citenamefont {Ahmed}, \citenamefont
  {Frost}, \citenamefont {Peacock}, \citenamefont {Ritchie}, \citenamefont
  {Jones}, \citenamefont {Whitehouse},\ and\ \citenamefont
  {Apsley}}]{Wilkinson1992a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {R.~J.}\ \bibnamefont
  {Wilkinson}}, \bibinfo {author} {\bibfnamefont {C.~D.}\ \bibnamefont {Ager}},
  \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Duffield}}, \bibinfo
  {author} {\bibfnamefont {H.~P.}\ \bibnamefont {Hughes}}, \bibinfo {author}
  {\bibfnamefont {D.~G.}\ \bibnamefont {Hasko}}, \bibinfo {author}
  {\bibfnamefont {H.}~\bibnamefont {Ahmed}}, \bibinfo {author} {\bibfnamefont
  {J.~E.~F.}\ \bibnamefont {Frost}}, \bibinfo {author} {\bibfnamefont {D.~C.}\
  \bibnamefont {Peacock}}, \bibinfo {author} {\bibfnamefont {D.~A.}\
  \bibnamefont {Ritchie}}, \bibinfo {author} {\bibfnamefont {G.~A.~C.}\
  \bibnamefont {Jones}}, \bibinfo {author} {\bibfnamefont {C.~R.}\ \bibnamefont
  {Whitehouse}},\ and\ \bibinfo {author} {\bibfnamefont {N.}~\bibnamefont
  {Apsley}},\ }\href {https://doi.org/10.1063/1.350462} {\bibfield  {journal}
  {\bibinfo  {journal} {Journal of Applied Physics}\ }\textbf {\bibinfo
  {volume} {71}},\ \bibinfo {pages} {6049} (\bibinfo {year}
  {1992})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Coquillat}\ \emph {et~al.}(2010)\citenamefont
  {Coquillat}, \citenamefont {Nadar}, \citenamefont {Teppe}, \citenamefont
  {Dyakonova}, \citenamefont {Boubanga-Tombet}, \citenamefont {Knap},
  \citenamefont {Nishimura}, \citenamefont {Otsuji}, \citenamefont {Meziani},
  \citenamefont {Tsymbalov},\ and\ \citenamefont {Popov}}]{Coquillat2010a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {D.}~\bibnamefont
  {Coquillat}}, \bibinfo {author} {\bibfnamefont {S.}~\bibnamefont {Nadar}},
  \bibinfo {author} {\bibfnamefont {F.}~\bibnamefont {Teppe}}, \bibinfo
  {author} {\bibfnamefont {N.}~\bibnamefont {Dyakonova}}, \bibinfo {author}
  {\bibfnamefont {S.}~\bibnamefont {Boubanga-Tombet}}, \bibinfo {author}
  {\bibfnamefont {W.}~\bibnamefont {Knap}}, \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Nishimura}}, \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Otsuji}}, \bibinfo {author} {\bibfnamefont {Y.~M.}\
  \bibnamefont {Meziani}}, \bibinfo {author} {\bibfnamefont {G.~M.}\
  \bibnamefont {Tsymbalov}},\ and\ \bibinfo {author} {\bibfnamefont {V.~V.}\
  \bibnamefont {Popov}},\ }\href {https://doi.org/10.1364/OE.18.006024}
  {\bibfield  {journal} {\bibinfo  {journal} {Optics Express}\ }\textbf
  {\bibinfo {volume} {18}},\ \bibinfo {pages} {6024} (\bibinfo {year}
  {2010})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Satou}\ \emph {et~al.}(2016)\citenamefont {Satou},
  \citenamefont {Tamamushi}, \citenamefont {Sugawara}, \citenamefont
  {Mitsushio}, \citenamefont {Ryzhii},\ and\ \citenamefont
  {Otsuji}}]{Satou2016}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {A.}~\bibnamefont
  {Satou}}, \bibinfo {author} {\bibfnamefont {G.}~\bibnamefont {Tamamushi}},
  \bibinfo {author} {\bibfnamefont {K.}~\bibnamefont {Sugawara}}, \bibinfo
  {author} {\bibfnamefont {J.}~\bibnamefont {Mitsushio}}, \bibinfo {author}
  {\bibfnamefont {V.}~\bibnamefont {Ryzhii}},\ and\ \bibinfo {author}
  {\bibfnamefont {T.}~\bibnamefont {Otsuji}},\ }\href
  {https://doi.org/10.1109/TED.2016.2578325} {\bibfield  {journal} {\bibinfo
  {journal} {IEEE Transactions on Electron Devices}\ }\textbf {\bibinfo
  {volume} {63}},\ \bibinfo {pages} {3300} (\bibinfo {year}
  {2016})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Fateev}\ \emph {et~al.}(2019)\citenamefont {Fateev},
  \citenamefont {Mashinsky}, \citenamefont {Polischuk},\ and\ \citenamefont
  {Popov}}]{Fateev2019PRA}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {D.}~\bibnamefont
  {Fateev}}, \bibinfo {author} {\bibfnamefont {K.}~\bibnamefont {Mashinsky}},
  \bibinfo {author} {\bibfnamefont {O.}~\bibnamefont {Polischuk}},\ and\
  \bibinfo {author} {\bibfnamefont {V.}~\bibnamefont {Popov}},\ }\href
  {https://doi.org/10.1103/PhysRevApplied.11.064002} {\bibfield  {journal}
  {\bibinfo  {journal} {Phys. Rev. Applied}\ }\textbf {\bibinfo {volume}
  {11}},\ \bibinfo {pages} {064002} (\bibinfo {year} {2019})}\BibitemShut
  {NoStop}%
\bibitem [{\citenamefont {Mikhailov}(1998)}]{Mikhailov1998}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {S.~A.}\ \bibnamefont
  {Mikhailov}},\ }\href {https://doi.org/10.1103/PhysRevB.58.1517} {\bibfield
  {journal} {\bibinfo  {journal} {Physical Review B}\ }\textbf {\bibinfo
  {volume} {58}},\ \bibinfo {pages} {1517} (\bibinfo {year}
  {1998})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Ju}\ \emph {et~al.}(2011)\citenamefont {Ju},
  \citenamefont {Geng}, \citenamefont {Horng}, \citenamefont {Girit},
  \citenamefont {Martin}, \citenamefont {Hao}, \citenamefont {Bechtel},
  \citenamefont {Liang}, \citenamefont {Zettl}, \citenamefont {Shen},\ and\
  \citenamefont {Wang}}]{Ju2011}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {L.}~\bibnamefont
  {Ju}}, \bibinfo {author} {\bibfnamefont {B.}~\bibnamefont {Geng}}, \bibinfo
  {author} {\bibfnamefont {J.}~\bibnamefont {Horng}}, \bibinfo {author}
  {\bibfnamefont {C.}~\bibnamefont {Girit}}, \bibinfo {author} {\bibfnamefont
  {M.}~\bibnamefont {Martin}}, \bibinfo {author} {\bibfnamefont
  {Z.}~\bibnamefont {Hao}}, \bibinfo {author} {\bibfnamefont {H.~A.}\
  \bibnamefont {Bechtel}}, \bibinfo {author} {\bibfnamefont {X.}~\bibnamefont
  {Liang}}, \bibinfo {author} {\bibfnamefont {A.}~\bibnamefont {Zettl}},
  \bibinfo {author} {\bibfnamefont {Y.~R.}\ \bibnamefont {Shen}},\ and\
  \bibinfo {author} {\bibfnamefont {F.}~\bibnamefont {Wang}},\ }\href
  {http://dx.doi.org/10.1038/nnano.2011.146 http://10.0.4.14/nnano.2011.146
  https://www.nature.com/articles/nnano.2011.146#supplementary-information}
  {\bibfield  {journal} {\bibinfo  {journal} {Nature Nanotechnology}\ }\textbf
  {\bibinfo {volume} {6}},\ \bibinfo {pages} {630} (\bibinfo {year}
  {2011})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Yan}\ \emph {et~al.}(2012{\natexlab{a}})\citenamefont
  {Yan}, \citenamefont {Li}, \citenamefont {Chandra}, \citenamefont {Tulevski},
  \citenamefont {Wu}, \citenamefont {Freitag}, \citenamefont {Zhu},
  \citenamefont {Avouris},\ and\ \citenamefont {Xia}}]{Yan2012a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {H.}~\bibnamefont
  {Yan}}, \bibinfo {author} {\bibfnamefont {X.}~\bibnamefont {Li}}, \bibinfo
  {author} {\bibfnamefont {B.}~\bibnamefont {Chandra}}, \bibinfo {author}
  {\bibfnamefont {G.}~\bibnamefont {Tulevski}}, \bibinfo {author}
  {\bibfnamefont {Y.}~\bibnamefont {Wu}}, \bibinfo {author} {\bibfnamefont
  {M.}~\bibnamefont {Freitag}}, \bibinfo {author} {\bibfnamefont
  {W.}~\bibnamefont {Zhu}}, \bibinfo {author} {\bibfnamefont {P.}~\bibnamefont
  {Avouris}},\ and\ \bibinfo {author} {\bibfnamefont {F.}~\bibnamefont {Xia}},\
  }\href {http://dx.doi.org/10.1038/nnano.2012.59
  http://10.0.4.14/nnano.2012.59
  https://www.nature.com/articles/nnano.2012.59#supplementary-information}
  {\bibfield  {journal} {\bibinfo  {journal} {Nature Nanotechnology}\ }\textbf
  {\bibinfo {volume} {7}},\ \bibinfo {pages} {330} (\bibinfo {year}
  {2012}{\natexlab{a}})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Yan}\ \emph {et~al.}(2012{\natexlab{b}})\citenamefont
  {Yan}, \citenamefont {Li}, \citenamefont {Li}, \citenamefont {Zhu},
  \citenamefont {Avouris},\ and\ \citenamefont {Xia}}]{Yan2012b}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {H.}~\bibnamefont
  {Yan}}, \bibinfo {author} {\bibfnamefont {Z.}~\bibnamefont {Li}}, \bibinfo
  {author} {\bibfnamefont {X.}~\bibnamefont {Li}}, \bibinfo {author}
  {\bibfnamefont {W.}~\bibnamefont {Zhu}}, \bibinfo {author} {\bibfnamefont
  {P.}~\bibnamefont {Avouris}},\ and\ \bibinfo {author} {\bibfnamefont
  {F.}~\bibnamefont {Xia}},\ }\href@noop {} {\bibfield  {journal} {\bibinfo
  {journal} {Nano letters}\ }\textbf {\bibinfo {volume} {12}},\ \bibinfo
  {pages} {3766} (\bibinfo {year} {2012}{\natexlab{b}})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Yan}\ \emph {et~al.}(2013)\citenamefont {Yan},
  \citenamefont {Low}, \citenamefont {Zhu}, \citenamefont {Wu}, \citenamefont
  {Freitag}, \citenamefont {Li}, \citenamefont {Guinea}, \citenamefont
  {Avouris},\ and\ \citenamefont {Xia}}]{Yan2013}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {H.}~\bibnamefont
  {Yan}}, \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Low}}, \bibinfo
  {author} {\bibfnamefont {W.}~\bibnamefont {Zhu}}, \bibinfo {author}
  {\bibfnamefont {Y.}~\bibnamefont {Wu}}, \bibinfo {author} {\bibfnamefont
  {M.}~\bibnamefont {Freitag}}, \bibinfo {author} {\bibfnamefont
  {X.}~\bibnamefont {Li}}, \bibinfo {author} {\bibfnamefont {F.}~\bibnamefont
  {Guinea}}, \bibinfo {author} {\bibfnamefont {P.}~\bibnamefont {Avouris}},\
  and\ \bibinfo {author} {\bibfnamefont {F.}~\bibnamefont {Xia}},\ }\href
  {https://doi.org/10.1038/nphoton.2013.57} {\bibfield  {journal} {\bibinfo
  {journal} {Nature Photonics}\ }\textbf {\bibinfo {volume} {7}},\ \bibinfo
  {pages} {394} (\bibinfo {year} {2013})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Laturia}\ \emph {et~al.}(2018)\citenamefont
  {Laturia}, \citenamefont {Van~de Put},\ and\ \citenamefont
  {Vandenberghe}}]{Laturia2018DielectricBulk}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {A.}~\bibnamefont
  {Laturia}}, \bibinfo {author} {\bibfnamefont {M.~L.}\ \bibnamefont {Van~de
  Put}},\ and\ \bibinfo {author} {\bibfnamefont {W.~G.}\ \bibnamefont
  {Vandenberghe}},\ }\href {https://doi.org/10.1038/s41699-018-0050-x}
  {\bibfield  {journal} {\bibinfo  {journal} {npj 2D Materials and
  Applications}\ }\textbf {\bibinfo {volume} {2}},\ \bibinfo {pages} {6}
  (\bibinfo {year} {2018})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Geick}\ \emph {et~al.}(1966)\citenamefont {Geick},
  \citenamefont {Perry},\ and\ \citenamefont {Rupprecht}}]{PhysRev.146.543}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {R.}~\bibnamefont
  {Geick}}, \bibinfo {author} {\bibfnamefont {C.~H.}\ \bibnamefont {Perry}},\
  and\ \bibinfo {author} {\bibfnamefont {G.}~\bibnamefont {Rupprecht}},\ }\href
  {https://doi.org/10.1103/PhysRev.146.543} {\bibfield  {journal} {\bibinfo
  {journal} {Phys. Rev.}\ }\textbf {\bibinfo {volume} {146}},\ \bibinfo {pages}
  {543} (\bibinfo {year} {1966})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Dean}\ \emph {et~al.}(2010)\citenamefont {Dean},
  \citenamefont {Young}, \citenamefont {Meric}, \citenamefont {Lee},
  \citenamefont {Wang}, \citenamefont {Sorgenfrei}, \citenamefont {Watanabe},
  \citenamefont {Taniguchi}, \citenamefont {Kim}, \citenamefont {Shepard},\
  and\ \citenamefont {Hone}}]{Dean2010BoronElectronics}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {C.~R.}\ \bibnamefont
  {Dean}}, \bibinfo {author} {\bibfnamefont {A.~F.}\ \bibnamefont {Young}},
  \bibinfo {author} {\bibfnamefont {I.}~\bibnamefont {Meric}}, \bibinfo
  {author} {\bibfnamefont {C.}~\bibnamefont {Lee}}, \bibinfo {author}
  {\bibfnamefont {L.}~\bibnamefont {Wang}}, \bibinfo {author} {\bibfnamefont
  {S.}~\bibnamefont {Sorgenfrei}}, \bibinfo {author} {\bibfnamefont
  {K.}~\bibnamefont {Watanabe}}, \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Taniguchi}}, \bibinfo {author} {\bibfnamefont
  {P.}~\bibnamefont {Kim}}, \bibinfo {author} {\bibfnamefont {K.~L.}\
  \bibnamefont {Shepard}},\ and\ \bibinfo {author} {\bibfnamefont
  {J.}~\bibnamefont {Hone}},\ }\href {https://doi.org/10.1038/nnano.2010.172}
  {\bibfield  {journal} {\bibinfo  {journal} {Nature Nanotechnology}\ }\textbf
  {\bibinfo {volume} {5}},\ \bibinfo {pages} {722} (\bibinfo {year}
  {2010})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Yu}\ \emph {et~al.}(2013)\citenamefont {Yu},
  \citenamefont {Jalil}, \citenamefont {Belle}, \citenamefont {Mayorov},
  \citenamefont {Blake}, \citenamefont {Schedin}, \citenamefont {Morozov},
  \citenamefont {Ponomarenko}, \citenamefont {Chiappini}, \citenamefont
  {Wiedmann}, \citenamefont {Zeitler}, \citenamefont {Katsnelson},
  \citenamefont {Geim}, \citenamefont {Novoselov},\ and\ \citenamefont
  {Elias}}]{Yu2013InteractionCapacitance}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {G.~L.}\ \bibnamefont
  {Yu}}, \bibinfo {author} {\bibfnamefont {R.}~\bibnamefont {Jalil}}, \bibinfo
  {author} {\bibfnamefont {B.}~\bibnamefont {Belle}}, \bibinfo {author}
  {\bibfnamefont {A.~S.}\ \bibnamefont {Mayorov}}, \bibinfo {author}
  {\bibfnamefont {P.}~\bibnamefont {Blake}}, \bibinfo {author} {\bibfnamefont
  {F.}~\bibnamefont {Schedin}}, \bibinfo {author} {\bibfnamefont {S.~V.}\
  \bibnamefont {Morozov}}, \bibinfo {author} {\bibfnamefont {L.~A.}\
  \bibnamefont {Ponomarenko}}, \bibinfo {author} {\bibfnamefont
  {F.}~\bibnamefont {Chiappini}}, \bibinfo {author} {\bibfnamefont
  {S.}~\bibnamefont {Wiedmann}}, \bibinfo {author} {\bibfnamefont
  {U.}~\bibnamefont {Zeitler}}, \bibinfo {author} {\bibfnamefont {M.~I.}\
  \bibnamefont {Katsnelson}}, \bibinfo {author} {\bibfnamefont {A.~K.}\
  \bibnamefont {Geim}}, \bibinfo {author} {\bibfnamefont {K.~S.}\ \bibnamefont
  {Novoselov}},\ and\ \bibinfo {author} {\bibfnamefont {D.~C.}\ \bibnamefont
  {Elias}},\ }\href {https://doi.org/10.1073/pnas.1300599110} {\bibfield
  {journal} {\bibinfo  {journal} {Proceedings of the National Academy of
  Sciences}\ }\textbf {\bibinfo {volume} {110}},\ \bibinfo {pages} {3282 LP }
  (\bibinfo {year} {2013})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Hwang}\ \emph {et~al.}(2012)\citenamefont {Hwang},
  \citenamefont {Siegel}, \citenamefont {Mo}, \citenamefont {Regan},
  \citenamefont {Ismach}, \citenamefont {Zhang}, \citenamefont {Zettl},\ and\
  \citenamefont {Lanzara}}]{Hwang2012FermiModification}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {C.}~\bibnamefont
  {Hwang}}, \bibinfo {author} {\bibfnamefont {D.~A.}\ \bibnamefont {Siegel}},
  \bibinfo {author} {\bibfnamefont {S.-K.}\ \bibnamefont {Mo}}, \bibinfo
  {author} {\bibfnamefont {W.}~\bibnamefont {Regan}}, \bibinfo {author}
  {\bibfnamefont {A.}~\bibnamefont {Ismach}}, \bibinfo {author} {\bibfnamefont
  {Y.}~\bibnamefont {Zhang}}, \bibinfo {author} {\bibfnamefont
  {A.}~\bibnamefont {Zettl}},\ and\ \bibinfo {author} {\bibfnamefont
  {A.}~\bibnamefont {Lanzara}},\ }\href {https://doi.org/10.1038/srep00590}
  {\bibfield  {journal} {\bibinfo  {journal} {Scientific Reports}\ }\textbf
  {\bibinfo {volume} {2}},\ \bibinfo {pages} {590} (\bibinfo {year}
  {2012})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Tomasino}\ \emph {et~al.}(2013)\citenamefont
  {Tomasino}, \citenamefont {Parisi}, \citenamefont {Stivala}, \citenamefont
  {Livreri}, \citenamefont {Cino}, \citenamefont {Busacca}, \citenamefont
  {Peccianti},\ and\ \citenamefont {Morandotti}}]{Tomasino2013a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {A.}~\bibnamefont
  {Tomasino}}, \bibinfo {author} {\bibfnamefont {A.}~\bibnamefont {Parisi}},
  \bibinfo {author} {\bibfnamefont {S.}~\bibnamefont {Stivala}}, \bibinfo
  {author} {\bibfnamefont {P.}~\bibnamefont {Livreri}}, \bibinfo {author}
  {\bibfnamefont {A.~C.}\ \bibnamefont {Cino}}, \bibinfo {author}
  {\bibfnamefont {A.~C.}\ \bibnamefont {Busacca}}, \bibinfo {author}
  {\bibfnamefont {M.}~\bibnamefont {Peccianti}},\ and\ \bibinfo {author}
  {\bibfnamefont {R.}~\bibnamefont {Morandotti}},\ }\href
  {http://dx.doi.org/10.1038/srep03116 http://10.0.4.14/srep03116} {\bibfield
  {journal} {\bibinfo  {journal} {Scientific Reports}\ }\textbf {\bibinfo
  {volume} {3}},\ \bibinfo {pages} {3116} (\bibinfo {year} {2013})}\BibitemShut
  {NoStop}%
\bibitem [{\citenamefont {Strait}\ \emph {et~al.}(2013)\citenamefont {Strait},
  \citenamefont {Nene}, \citenamefont {Chan}, \citenamefont {Manolatou},
  \citenamefont {Tiwari}, \citenamefont {Rana}, \citenamefont {Kevek},\ and\
  \citenamefont {McEuen}}]{Strait2013a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {J.~H.}\ \bibnamefont
  {Strait}}, \bibinfo {author} {\bibfnamefont {P.}~\bibnamefont {Nene}},
  \bibinfo {author} {\bibfnamefont {W.-M.}\ \bibnamefont {Chan}}, \bibinfo
  {author} {\bibfnamefont {C.}~\bibnamefont {Manolatou}}, \bibinfo {author}
  {\bibfnamefont {S.}~\bibnamefont {Tiwari}}, \bibinfo {author} {\bibfnamefont
  {F.}~\bibnamefont {Rana}}, \bibinfo {author} {\bibfnamefont {J.~W.}\
  \bibnamefont {Kevek}},\ and\ \bibinfo {author} {\bibfnamefont {P.~L.}\
  \bibnamefont {McEuen}},\ }\href {https://doi.org/10.1103/PhysRevB.87.241410}
  {\bibfield  {journal} {\bibinfo  {journal} {Physical Review B}\ }\textbf
  {\bibinfo {volume} {87}},\ \bibinfo {pages} {241410} (\bibinfo {year}
  {2013})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Yan}\ \emph {et~al.}(2012{\natexlab{c}})\citenamefont
  {Yan}, \citenamefont {Xia}, \citenamefont {Li},\ and\ \citenamefont
  {Avouris}}]{Yan2012c}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {H.}~\bibnamefont
  {Yan}}, \bibinfo {author} {\bibfnamefont {F.}~\bibnamefont {Xia}}, \bibinfo
  {author} {\bibfnamefont {Z.}~\bibnamefont {Li}},\ and\ \bibinfo {author}
  {\bibfnamefont {P.}~\bibnamefont {Avouris}},\ }\href@noop {} {\bibfield
  {journal} {\bibinfo  {journal} {New Journal of Physics}\ }\textbf {\bibinfo
  {volume} {14}},\ \bibinfo {pages} {125001} (\bibinfo {year}
  {2012}{\natexlab{c}})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Daniels}\ \emph {et~al.}(2017)\citenamefont
  {Daniels}, \citenamefont {Jadidi}, \citenamefont {Sushkov}, \citenamefont
  {Nath}, \citenamefont {Boyd}, \citenamefont {Sridhara}, \citenamefont {Drew},
  \citenamefont {Murphy}, \citenamefont {Myers-Ward},\ and\ \citenamefont
  {Gaskill}}]{Daniels2017NarrowGraphene}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {K.~M.}\ \bibnamefont
  {Daniels}}, \bibinfo {author} {\bibfnamefont {M.~M.}\ \bibnamefont {Jadidi}},
  \bibinfo {author} {\bibfnamefont {A.~B.}\ \bibnamefont {Sushkov}}, \bibinfo
  {author} {\bibfnamefont {A.}~\bibnamefont {Nath}}, \bibinfo {author}
  {\bibfnamefont {A.~K.}\ \bibnamefont {Boyd}}, \bibinfo {author}
  {\bibfnamefont {K.}~\bibnamefont {Sridhara}}, \bibinfo {author}
  {\bibfnamefont {H.~D.}\ \bibnamefont {Drew}}, \bibinfo {author}
  {\bibfnamefont {T.~E.}\ \bibnamefont {Murphy}}, \bibinfo {author}
  {\bibfnamefont {R.~L.}\ \bibnamefont {Myers-Ward}},\ and\ \bibinfo {author}
  {\bibfnamefont {D.~K.}\ \bibnamefont {Gaskill}},\ }\href
  {https://doi.org/10.1088/2053-1583/aa5c75} {\bibfield  {journal} {\bibinfo
  {journal} {2D Materials}\ }\textbf {\bibinfo {volume} {4}},\ \bibinfo {pages}
  {025034} (\bibinfo {year} {2017})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Kachorovskii}\ and\ \citenamefont
  {Shur}(2012)}]{Kachorovskii2012a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {V.~Y.}\ \bibnamefont
  {Kachorovskii}}\ and\ \bibinfo {author} {\bibfnamefont {M.~S.}\ \bibnamefont
  {Shur}},\ }\href@noop {} {\bibfield  {journal} {\bibinfo  {journal} {Applied
  Physics Letters}\ }\textbf {\bibinfo {volume} {100}},\ \bibinfo {pages}
  {232108} (\bibinfo {year} {2012})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Popov}\ \emph
  {et~al.}(2008{\natexlab{a}})\citenamefont {Popov}, \citenamefont {Polischuk},
  \citenamefont {Knap},\ and\ \citenamefont {El~Fatimy}}]{Popov2018}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {V.~V.}\ \bibnamefont
  {Popov}}, \bibinfo {author} {\bibfnamefont {O.~V.}\ \bibnamefont
  {Polischuk}}, \bibinfo {author} {\bibfnamefont {W.}~\bibnamefont {Knap}},\
  and\ \bibinfo {author} {\bibfnamefont {A.}~\bibnamefont {El~Fatimy}},\ }\href
  {https://doi.org/10.1063/1.3055610} {\bibfield  {journal} {\bibinfo
  {journal} {Applied Physics Letters}\ }\textbf {\bibinfo {volume} {93}},\
  \bibinfo {pages} {263503} (\bibinfo {year} {2008}{\natexlab{a}})}\BibitemShut
  {NoStop}%
\bibitem [{\citenamefont {Rozhansky}\ \emph {et~al.}(2015)\citenamefont
  {Rozhansky}, \citenamefont {Kachorovskii},\ and\ \citenamefont
  {Shur}}]{PhysRevLett.114.246601}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {I.~V.}\ \bibnamefont
  {Rozhansky}}, \bibinfo {author} {\bibfnamefont {V.~Y.}\ \bibnamefont
  {Kachorovskii}},\ and\ \bibinfo {author} {\bibfnamefont {M.~S.}\ \bibnamefont
  {Shur}},\ }\href {https://doi.org/10.1103/PhysRevLett.114.246601} {\bibfield
  {journal} {\bibinfo  {journal} {Phys. Rev. Letters}\ }\textbf {\bibinfo
  {volume} {114}},\ \bibinfo {pages} {246601} (\bibinfo {year}
  {2015})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Veksler}\ \emph {et~al.}(2006)\citenamefont
  {Veksler}, \citenamefont {Teppe}, \citenamefont {Dmitriev}, \citenamefont
  {Kachorovskii}, \citenamefont {Knap},\ and\ \citenamefont
  {Shur}}]{PhysRevB.73.125328}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {D.}~\bibnamefont
  {Veksler}}, \bibinfo {author} {\bibfnamefont {F.}~\bibnamefont {Teppe}},
  \bibinfo {author} {\bibfnamefont {A.~P.}\ \bibnamefont {Dmitriev}}, \bibinfo
  {author} {\bibfnamefont {V.~Y.}\ \bibnamefont {Kachorovskii}}, \bibinfo
  {author} {\bibfnamefont {W.}~\bibnamefont {Knap}},\ and\ \bibinfo {author}
  {\bibfnamefont {M.~S.}\ \bibnamefont {Shur}},\ }\href
  {https://doi.org/10.1103/PhysRevB.73.125328} {\bibfield  {journal} {\bibinfo
  {journal} {Phys. Rev. B}\ }\textbf {\bibinfo {volume} {73}},\ \bibinfo
  {pages} {125328} (\bibinfo {year} {2006})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Matov}\ \emph {et~al.}(1997)\citenamefont {Matov},
  \citenamefont {Meshkov}, \citenamefont {Polischuk},\ and\ \citenamefont
  {Popov}}]{Matov1997a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {O.}~\bibnamefont
  {Matov}}, \bibinfo {author} {\bibfnamefont {O.}~\bibnamefont {Meshkov}},
  \bibinfo {author} {\bibfnamefont {O.}~\bibnamefont {Polischuk}},\ and\
  \bibinfo {author} {\bibfnamefont {V.}~\bibnamefont {Popov}},\ }\href
  {https://doi.org/10.1016/S0378-4371(97)00116-7} {\bibfield  {journal}
  {\bibinfo  {journal} {Physica A: Statistical Mechanics and its Applications}\
  }\textbf {\bibinfo {volume} {241}},\ \bibinfo {pages} {409} (\bibinfo {year}
  {1997})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Krasheninnikov}\ and\ \citenamefont
  {Chaplik}(1980)}]{Krasheninnikov1980a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {M.~V.}\ \bibnamefont
  {Krasheninnikov}}\ and\ \bibinfo {author} {\bibfnamefont {A.~V.}\
  \bibnamefont {Chaplik}},\ }\href@noop {} {\bibfield  {journal} {\bibinfo
  {journal} {Zhurnal Eksperimental'noi i Teoreticheskoi Fiziki}\ }\textbf
  {\bibinfo {volume} {79}},\ \bibinfo {pages} {555} (\bibinfo {year}
  {1980})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Aizin}\ \emph {et~al.}(2016)\citenamefont {Aizin},
  \citenamefont {Mikalopas},\ and\ \citenamefont {Shur}}]{Aizin2016}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {G.~R.}\ \bibnamefont
  {Aizin}}, \bibinfo {author} {\bibfnamefont {J.}~\bibnamefont {Mikalopas}},\
  and\ \bibinfo {author} {\bibfnamefont {M.}~\bibnamefont {Shur}},\ }\href
  {https://doi.org/10.1103/PhysRevB.93.195315} {\bibfield  {journal} {\bibinfo
  {journal} {Physical Review B}\ }\textbf {\bibinfo {volume} {93}},\ \bibinfo
  {pages} {195315} (\bibinfo {year} {2016})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Ryzhii}\ \emph {et~al.}(2005)\citenamefont {Ryzhii},
  \citenamefont {Satou},\ and\ \citenamefont {Shur}}]{Ryzhii2005}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {V.}~\bibnamefont
  {Ryzhii}}, \bibinfo {author} {\bibfnamefont {A.}~\bibnamefont {Satou}},\ and\
  \bibinfo {author} {\bibfnamefont {M.~S.}\ \bibnamefont {Shur}},\ }\href@noop
  {} {\bibfield  {journal} {\bibinfo  {journal} {Physica Status Solidi (A)}\
  }\textbf {\bibinfo {volume} {202}},\ \bibinfo {pages} {R113} (\bibinfo {year}
  {2005})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Ryzhii}\ \emph {et~al.}(2006)\citenamefont {Ryzhii},
  \citenamefont {Satou},\ and\ \citenamefont {Shur}}]{Ryzhii2006a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {V.}~\bibnamefont
  {Ryzhii}}, \bibinfo {author} {\bibfnamefont {A.}~\bibnamefont {Satou}},\ and\
  \bibinfo {author} {\bibfnamefont {M.~S.}\ \bibnamefont {Shur}},\ }\href@noop
  {} {\bibfield  {journal} {\bibinfo  {journal} {IEICE}\ }\textbf {\bibinfo
  {volume} {89}},\ \bibinfo {pages} {1012} (\bibinfo {year}
  {2006})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Koseki}\ \emph {et~al.}(2016)\citenamefont {Koseki},
  \citenamefont {Ryzhii}, \citenamefont {Otsuji}, \citenamefont {Popov},\ and\
  \citenamefont {Satou}}]{Koseki2016a}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {Y.}~\bibnamefont
  {Koseki}}, \bibinfo {author} {\bibfnamefont {V.}~\bibnamefont {Ryzhii}},
  \bibinfo {author} {\bibfnamefont {T.}~\bibnamefont {Otsuji}}, \bibinfo
  {author} {\bibfnamefont {V.~V.}\ \bibnamefont {Popov}},\ and\ \bibinfo
  {author} {\bibfnamefont {A.}~\bibnamefont {Satou}},\ }\href@noop {}
  {\bibfield  {journal} {\bibinfo  {journal} {Physical Review B}\ }\textbf
  {\bibinfo {volume} {93}},\ \bibinfo {pages} {245408} (\bibinfo {year}
  {2016})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Gorbenko}\ \emph {et~al.}(2019)\citenamefont
  {Gorbenko}, \citenamefont {Kachorovskii},\ and\ \citenamefont
  {Knap}}]{Gorbenko2019}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {I.~V.}\ \bibnamefont
  {Gorbenko}}, \bibinfo {author} {\bibfnamefont {V.~Y.}\ \bibnamefont
  {Kachorovskii}},\ and\ \bibinfo {author} {\bibfnamefont {W.}~\bibnamefont
  {Knap}},\ }\href@noop {} {\bibfield  {journal} {\bibinfo  {journal}
  {"Current-driven optical response of plasmonic crystal: from dissipation to
  amplification", private communication}\ } (\bibinfo {year}
  {2019})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Popov}\ \emph
  {et~al.}(2008{\natexlab{b}})\citenamefont {Popov}, \citenamefont {Polischuk},
  \citenamefont {Knap},\ and\ \citenamefont
  {El~Fatimy}}]{Popov2008BroadeningTransistors}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {V.~V.}\ \bibnamefont
  {Popov}}, \bibinfo {author} {\bibfnamefont {O.~V.}\ \bibnamefont
  {Polischuk}}, \bibinfo {author} {\bibfnamefont {W.}~\bibnamefont {Knap}},\
  and\ \bibinfo {author} {\bibfnamefont {A.}~\bibnamefont {El~Fatimy}},\ }\href
  {https://doi.org/10.1063/1.3055610} {\bibfield  {journal} {\bibinfo
  {journal} {Applied Physics Letters}\ }\textbf {\bibinfo {volume} {93}},\
  \bibinfo {pages} {263503} (\bibinfo {year} {2008}{\natexlab{b}})}\BibitemShut
  {NoStop}%
\bibitem [{\citenamefont {Torre}\ \emph {et~al.}(2015)\citenamefont {Torre},
  \citenamefont {Tomadin}, \citenamefont {Geim},\ and\ \citenamefont
  {Polini}}]{Torre2015PRB}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {I.}~\bibnamefont
  {Torre}}, \bibinfo {author} {\bibfnamefont {A.}~\bibnamefont {Tomadin}},
  \bibinfo {author} {\bibfnamefont {A.~K.}\ \bibnamefont {Geim}},\ and\
  \bibinfo {author} {\bibfnamefont {M.}~\bibnamefont {Polini}},\ }\href
  {https://doi.org/10.1103/PhysRevB.92.165433} {\bibfield  {journal} {\bibinfo
  {journal} {Phys. Rev. B}\ }\textbf {\bibinfo {volume} {92}},\ \bibinfo
  {pages} {165433} (\bibinfo {year} {2015})}\BibitemShut {NoStop}%
\bibitem [{\citenamefont {Bandurin}\ \emph {et~al.}(2016)\citenamefont
  {Bandurin}, \citenamefont {Torre}, \citenamefont {Kumar}, \citenamefont
  {Ben~Shalom}, \citenamefont {Tomadin}, \citenamefont {Principi},
  \citenamefont {Auton}, \citenamefont {Khestanova}, \citenamefont {Novoselov},
  \citenamefont {Grigorieva}, \citenamefont {Ponomarenko}, \citenamefont
  {Geim},\ and\ \citenamefont {Polini}}]{Bandurin2016Science}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {D.~A.}\ \bibnamefont
  {Bandurin}}, \bibinfo {author} {\bibfnamefont {I.}~\bibnamefont {Torre}},
  \bibinfo {author} {\bibfnamefont {R.~K.}\ \bibnamefont {Kumar}}, \bibinfo
  {author} {\bibfnamefont {M.}~\bibnamefont {Ben~Shalom}}, \bibinfo {author}
  {\bibfnamefont {A.}~\bibnamefont {Tomadin}}, \bibinfo {author} {\bibfnamefont
  {A.}~\bibnamefont {Principi}}, \bibinfo {author} {\bibfnamefont {G.~H.}\
  \bibnamefont {Auton}}, \bibinfo {author} {\bibfnamefont {E.}~\bibnamefont
  {Khestanova}}, \bibinfo {author} {\bibfnamefont {K.~S.}\ \bibnamefont
  {Novoselov}}, \bibinfo {author} {\bibfnamefont {I.~V.}\ \bibnamefont
  {Grigorieva}}, \bibinfo {author} {\bibfnamefont {L.~A.}\ \bibnamefont
  {Ponomarenko}}, \bibinfo {author} {\bibfnamefont {A.~K.}\ \bibnamefont
  {Geim}},\ and\ \bibinfo {author} {\bibfnamefont {M.}~\bibnamefont {Polini}},\
  }\href {https://doi.org/10.1126/science.aad0201} {\bibfield  {journal}
  {\bibinfo  {journal} {Science}\ }\textbf {\bibinfo {volume} {351}},\ \bibinfo
  {pages} {1055} (\bibinfo {year} {2016})},\ \Eprint
  {https://arxiv.org/abs/https://science.sciencemag.org/content/351/6277/1055.full.pdf}
  {https://science.sciencemag.org/content/351/6277/1055.full.pdf} \BibitemShut
  {NoStop}%
\bibitem [{\citenamefont {Sulpizio}\ \emph {et~al.}(2019)\citenamefont
  {Sulpizio}, \citenamefont {Ella}, \citenamefont {Rozen}, \citenamefont
  {Birkbeck}, \citenamefont {Perello}, \citenamefont {Dutta}, \citenamefont
  {Ben-Shalom}, \citenamefont {Taniguchi}, \citenamefont {Watanabe},
  \citenamefont {Holder}, \citenamefont {Queiroz}, \citenamefont {Principi},
  \citenamefont {Stern}, \citenamefont {Scaffidi}, \citenamefont {Geim},\ and\
  \citenamefont {Ilani}}]{Sulpizio2019}%
  \BibitemOpen
  \bibfield  {author} {\bibinfo {author} {\bibfnamefont {J.~A.}\ \bibnamefont
  {Sulpizio}}, \bibinfo {author} {\bibfnamefont {L.}~\bibnamefont {Ella}},
  \bibinfo {author} {\bibfnamefont {A.}~\bibnamefont {Rozen}}, \bibinfo
  {author} {\bibfnamefont {J.}~\bibnamefont {Birkbeck}}, \bibinfo {author}
  {\bibfnamefont {D.~J.}\ \bibnamefont {Perello}}, \bibinfo {author}
  {\bibfnamefont {D.}~\bibnamefont {Dutta}}, \bibinfo {author} {\bibfnamefont
  {M.}~\bibnamefont {Ben-Shalom}}, \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Taniguchi}}, \bibinfo {author} {\bibfnamefont
  {K.}~\bibnamefont {Watanabe}}, \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Holder}}, \bibinfo {author} {\bibfnamefont
  {R.}~\bibnamefont {Queiroz}}, \bibinfo {author} {\bibfnamefont
  {A.}~\bibnamefont {Principi}}, \bibinfo {author} {\bibfnamefont
  {A.}~\bibnamefont {Stern}}, \bibinfo {author} {\bibfnamefont
  {T.}~\bibnamefont {Scaffidi}}, \bibinfo {author} {\bibfnamefont {A.~K.}\
  \bibnamefont {Geim}},\ and\ \bibinfo {author} {\bibfnamefont
  {S.}~\bibnamefont {Ilani}},\ }\href
  {https://doi.org/10.1038/s41586-019-1788-9} {\bibfield  {journal} {\bibinfo
  {journal} {Nature}\ }\textbf {\bibinfo {volume} {576}},\ \bibinfo {pages}
  {75} (\bibinfo {year} {2019})}\BibitemShut {NoStop}%
\end{thebibliography}%

\end{comment}
